The Power Spectrum of the Thermal Sunyaev-Zeldovich Effect

The power spectrum of unresolved thermal Sunyaev-Zeldovich (tSZ) clusters is extremely sensitive to the amplitude of the matter fluctuations. This paper present an analysis of the tSZ power spectrum using temperature power spectra of the cosmic microwave background (CMB) rather than maps of the Compton y-parameter. Our analysis is robust and insensitive to the cosmic infrared background. Using data from Planck, and higher resolution CMB data from the Atacama Cosmology Telescope and the South Pole Telescope, we find strong evidence that the tSZ spectrum has a shallower slope and a much lower amplitude at multipoles l > 2000$compared to the predictions of the FLAMINGO hydrodynamic simulations of the LCDM cosmology. Recent results on CMB lensing, cross-correlations of CMB lensing with galaxy surveys and full shape analysis of galaxies and quasars from the Dark Energy Spectroscopic Instrument suggests that this discrepancy cannot be resolved by lowering the amplitude of the matter fluctuations. An alternative possibility is that the impact of baryonic feedback in the FLAMINGO simulations is underestimated.

==> flamingo_LS8.dat <==
100 0.062450947733154204
110.91927758114373 0.07161740610758884
119.88429856993966 0.0800471225377728
129.57391498598903 0.08946905752145422
139.14253635365776 0.09914767348618389
152.34951251609408 0.10987330625859881
165.73311102378645 0.12492641437899508
183.8299694603388 0.1432629299778528
203.90287410304495 0.16429085240190858
236.65787272339472 0.18840522239157306
269.3889309590173 0.21421753549729342
302.70016537634615 0.23943197953764658
342.34068012580354 0.2722351744008087
402.51493317334655 0.3095325458368267
476.341505297405 0.3459660293868666
571.0586724232859 0.40359702415542237
675.7983995542803 0.45110235352444855
779.2948898603113 0.4956410704276643
922.22789842873 0.539935655124198
1105.6064472475787 0.6086766155145855
1316.8913034944842 0.6687731218888145
1568.5533577854246 0.7348031403880892
1892.668450961702 0.8004712253777277
2269.0122966899767 0.8499003923713567
2633.506887433595 0.8946905752145419
3219.1082692126333 0.9338136610032137
3934.9272630958494 0.9418412234688893
4656.645061493064 0.9179632160310937
5546.5445233312275 0.8720079534762247
6272.89985819625 0.8142929394595536
7140.4756890870485 0.7603978709257938
8234.01804346886 0.6861692106424601
9074.149019863438 0.6352928648705433

